A lattice QCD study of low-energy interactions of doubly charmed baryons

We present a lattice QCD calculation of the S-wave interactions between the spin-1/2 doubly charmed baryons ($\Xi_{cc},\Omega_{cc}$) and Goldstone bosons ($\pi,K,\bar{K}$) using the $N_f=2+1$ CLQCD ensembles with lattice spacing $a = 0.07746$ fm and two pion masses $M_\pi \simeq 210$ and 300 MeV. Four single-channel interactions, $I=1/2$ $\Omega_{cc}\bar{K}$, $I=1$ $\Xi_{cc}K$, $I=0$ $\Xi_{cc}K$ and $I=3/2$ $\Xi_{cc}\pi$, are investigated, since they are free of disconnected diagrams. L\"uscher's finite volume method is utilized to extract the scattering parameters in the effective range expansion, i.e., the scattering lengths and effective ranges, from the finite-volume spectra. Our obtained results agree well with previous baryon chiral perturbation theory predictions.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

